Density of reliability roots of simple graphs in the unit disk

Brown and Colbourn (1992) showed that the complex roots of the reliability polynomial of connected multigraphs are dense in the unit disk and that the closure of the real roots is $[-1,0] \cup \{1\}$. We prove the simple graph analogues of both results, confirming a recent conjecture of Brown and McMullin. The proof uses the family of graphs $C_m[K_n]$ obtained by substituting each edge of a cycle $C_m$ with a complete graph $K_n$, and relies on the asymptotic behavior of the reliability and split reliability polynomials of $K_n$.

==> roots_K25.csv <==
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
1.,0
-0.816816860393376363142594611927,-0.008218599237871282914510225445
-0.816816860393376363142594611927,0.008218599237871282914510225445
-0.816706958143521922824910163705,-0.024737674404429669123496207616
-0.816706958143521922824910163705,0.024737674404429669123496207616
-0.816389518745399667290162024113,-0.041489805027858958745811005647
-0.816389518745399667290162024113,0.041489805027858958745811005647
-0.815641160800414163532070327687,-0.05854969941971558059863339751
-0.815641160800414163532070327687,0.05854969941971558059863339751
-0.814183891307116329164142341498,-0.075722984419232219912039284966
-0.814183891307116329164142341498,0.075722984419232219912039284966
-0.812181200585224927540386005707,-0.092627831300603931791565637325
-0.812181200585224927540386005707,0.092627831300603931791565637325
-0.809842231971224003178395567749,-0.109413736739522552124640366114
-0.809842231971224003178395567749,0.109413736739522552124640366114
-0.807223914593234280303601155803,-0.126146517304319051503544494944
-0.807223914593234280303601155803,0.126146517304319051503544494944
-0.804234000278716254831929232373,-0.142845640026750508939025257708
-0.804234000278716254831929232373,0.142845640026750508939025257708
-0.800691367769710838132030801729,-0.15949274554194422574735365478
-0.800691367769710838132030801729,0.15949274554194422574735365478
-0.796451754284556093637072083642,-0.175948793940576646236273996613
-0.796451754284556093637072083642,0.175948793940576646236273996613
-0.79169634021600243759809044539,-0.19198176308554524397985105769
-0.79169634021600243759809044539,0.19198176308554524397985105769
-0.786872280644643443961888153357,-0.207792708231366563343278289518
-0.786872280644643443961888153357,0.207792708231366563343278289518
-0.781891076905227103979931546581,-0.223746164006033829741993574481
-0.781891076905227103979931546581,0.223746164006033829741993574481
-0.776688280930220579151953493567,-0.239850041090309076758997656118
-0.776688280930220579151953493567,0.239850041090309076758997656118
-0.771131967219966724368781591635,-0.256160554954451073815418074171
-0.771131967219966724368781591635,0.256160554954451073815418074171
-0.765126194595515660034658010087,-0.272605473977032370412913830833
-0.765126194595515660034658010087,0.272605473977032370412913830833
-0.75857278723926242614826324349,-0.289008968445352267018032956736
-0.75857278723926242614826324349,0.289008968445352267018032956736
-0.751541996318639816515318898429,-0.305176091789848317263899356835
-0.751541996318639816515318898429,0.305176091789848317263899356835
-0.744272711782930835798736485778,-0.321098676903654544091009156567
-0.744272711782930835798736485778,0.321098676903654544091009156567
-0.736769106167246793641824917465,-0.336950404141900617380296273726
-0.736769106167246793641824917465,0.336950404141900617380296273726
-0.728892203142109820622544226139,-0.352681814181589339225893875949
-0.728892203142109820622544226139,0.352681814181589339225893875949
-0.72062177415492253038440799131,-0.368231053844876294543392422328
-0.72062177415492253038440799131,0.368231053844876294543392422328
-0.711962419754743108811572772242,-0.383455658421589220092696048136
-0.711962419754743108811572772242,0.383455658421589220092696048136
-0.703147452531551925332642612519,-0.398299471007794807342957973139
-0.703147452531551925332642612519,0.398299471007794807342957973139
-0.69437427325029981109558995533,-0.41297781626170036494403048282
-0.69437427325029981109558995533,0.41297781626170036494403048282
-0.685441802885596339005718984868,-0.427746556030635525579424425668
-0.685441802885596339005718984868,0.427746556030635525579424425668
-0.676161187028247278203347912802,-0.442490436263260834032429178627
-0.676161187028247278203347912802,0.442490436263260834032429178627
-0.666520612258389126192980293493,-0.45714130833746986652309199407
-0.666520612258389126192980293493,0.45714130833746986652309199407
-0.656407968069496038332230466457,-0.471641299884849374834324944933
-0.656407968069496038332230466457,0.471641299884849374834324944933
-0.645849641620886265615120536337,-0.485842074656001492726329520588
-0.645849641620886265615120536337,0.485842074656001492726329520588
-0.63494571993292569315434927132,-0.49967097292115223926437713968
-0.63494571993292569315434927132,0.49967097292115223926437713968
-0.62384621775889684940390036054,-0.5131746050597883560622943644
-0.62384621775889684940390036054,0.5131746050597883560622943644
-0.612491956770782148873685725255,-0.526514195122692509319332157529
-0.612491956770782148873685725255,0.526514195122692509319332157529
-0.600766329533638243013975597327,-0.53962938456765339775240203436
-0.600766329533638243013975597327,0.53962938456765339775240203436
-0.588743916416275519380797755369,-0.552374419286751757158316022114
-0.588743916416275519380797755369,0.552374419286751757158316022114
-0.576563237136332510819627171539,-0.564751959160573104383543436648
-0.576563237136332510819627171539,0.564751959160573104383543436648
-0.564382763693205642600858847583,-0.576826980472155074770900028768
-0.564382763693205642600858847583,0.576826980472155074770900028768
-0.55217242358856110553422045262,-0.588882900356368024067376733747
-0.55217242358856110553422045262,0.588882900356368024067376733747
-0.539631814908520450726978388785,-0.600945441400380957401181125954
-0.539631814908520450726978388785,0.600945441400380957401181125954
-0.526698497535058161342249699411,-0.612823520465633764279626353851
-0.526698497535058161342249699411,0.612823520465633764279626353851
-0.513445722086684481331537801422,-0.624421016505863309414159911799
-0.513445722086684481331537801422,0.624421016505863309414159911799
-0.499854390161101889498544387599,-0.635730606005633192432986026351
-0.499854390161101889498544387599,0.635730606005633192432986026351
-0.485963643361795302825603903304,-0.646595284613558765447666660196
-0.485963643361795302825603903304,0.646595284613558765447666660196
-0.471944871861860828852541684579,-0.656999363428265745469598989353
-0.471944871861860828852541684579,0.656999363428265745469598989353
-0.457847663776878196670028104574,-0.667053901550874694905067137034
-0.457847663776878196670028104574,0.667053901550874694905067137034
-0.443574387626783238012945295596,-0.67682839198850858413959041632
-0.443574387626783238012945295596,0.67682839198850858413959041632
-0.428995383007744859944387047809,-0.68623943364700684367834183314
-0.428995383007744859944387047809,0.68623943364700684367834183314
-0.414286445588588325014101294983,-0.695130779941004215839702779384
-0.414286445588588325014101294983,0.695130779941004215839702779384
-0.399621128212916802840096000745,-0.703653811894616838222752621166
-0.399621128212916802840096000745,0.703653811894616838222752621166
-0.384960835023772467216766797638,-0.712013383477816717746900748483
-0.384960835023772467216766797638,0.712013383477816717746900748483
-0.37011578051832067617792249469,-0.720311121016100613493827966955
-0.37011578051832067617792249469,0.720311121016100613493827966955
-0.354866087889120401615069918129,-0.728434363445163519648936877975
-0.354866087889120401615069918129,0.728434363445163519648936877975
-0.339235915881278719135226681952,-0.736119828416780973650460754978
-0.339235915881278719135226681952,0.736119828416780973650460754978
-0.323392201429874975723136237628,-0.743374941207605434269812851066
-0.323392201429874975723136237628,0.743374941207605434269812851066
-0.307331649428272028926026404375,-0.750191056016009597855180414394
-0.307331649428272028926026404375,0.750191056016009597855180414394
-0.291064837525254245439748756254,-0.756488935724251904934257075678
-0.291064837525254245439748756254,0.756488935724251904934257075678
-0.274733527195494208259644625799,-0.762262992572240355106263343981
-0.274733527195494208259644625799,0.762262992572240355106263343981
-0.258381361767223733968756630574,-0.767725583211588791243529320464
-0.258381361767223733968756630574,0.767725583211588791243529320464
-0.24183428523196907072381973761,-0.772902226220933788666149694558
-0.24183428523196907072381973761,0.772902226220933788666149694558
-0.225111154949241039282315499293,-0.777688043984520900480097763415
-0.225111154949241039282315499293,0.777688043984520900480097763415
-0.208365055226717925119237390169,-0.782021338506874662126407461495
-0.208365055226717925119237390169,0.782021338506874662126407461495
-0.191734719460441374376385021983,-0.786131342222163492330738239613
-0.191734719460441374376385021983,0.786131342222163492330738239613
-0.174995435082269572495196706063,-0.790221124054608425431464663096
-0.174995435082269572495196706063,0.790221124054608425431464663096
-0.157966258624796684573268128894,-0.79411763712970804166561328547
-0.157966258624796684573268128894,0.79411763712970804166561328547
-0.140628575184186139885093621316,-0.797670432721938421803101302959
-0.140628575184186139885093621316,0.797670432721938421803101302959
-0.123069362048796427958170164916,-0.800711793937470974299336646856
-0.123069362048796427958170164916,0.800711793937470974299336646856
-0.105442114945669492028665365326,-0.803260842463345222851661106117
-0.105442114945669492028665365326,0.803260842463345222851661106117
-0.087778826970785121141027418199,-0.805408672212999313992253291627
-0.087778826970785121141027418199,0.805408672212999313992253291627
-0.070084410389879109734007746435,-0.807088286045245742170002218584
-0.070084410389879109734007746435,0.807088286045245742170002218584
-0.052512185907115885166897475883,-0.808356176113200510932170042309
-0.052512185907115885166897475883,0.808356176113200510932170042309
-0.035040247065498523571778368546,-0.809370003826097771102729518771
-0.035040247065498523571778368546,0.809370003826097771102729518771
-0.017533870260077893818614004728,-0.810112622810815078529446215442
-0.017533870260077893818614004728,0.810112622810815078529446215442
-0.000056879674014603324312182331,-0.810398309571494775042106199749
-0.000056879674014603324312182331,0.810398309571494775042106199749
0.017235820633759997554203486612,-0.810360748936823270469705535844
0.017235820633759997554203486612,0.810360748936823270469705535844
0.034455569961134371600109468,-0.810186741171115636154554276251
0.034455569961134371600109468,0.810186741171115636154554276251
0.05185810965228690609246142786,-0.809850601019796797475795766566
0.05185810965228690609246142786,0.809850601019796797475795766566
0.069517927605971583784212383762,-0.809072023160499339780818502174
0.069517927605971583784212383762,0.809072023160499339780818502174
0.087251768546446533943799444904,-0.80775504724416462589989277766
0.087251768546446533943799444904,0.80775504724416462589989277766
0.104983641471602292868769571518,-0.80586226294832405318784295566
0.104983641471602292868769571518,0.80586226294832405318784295566
0.122598820016727762500111491253,-0.803413872173566119418910860426
0.122598820016727762500111491253,0.803413872173566119418910860426
0.140090559605309843818876506763,-0.800556047085133123924569143062
0.140090559605309843818876506763,0.800556047085133123924569143062
0.157509662036594385742285008552,-0.797254431464700229418363637369
0.157509662036594385742285008552,0.797254431464700229418363637369
0.174736139832950540780640427469,-0.793581262766846328950692030508
0.174736139832950540780640427469,0.793581262766846328950692030508
0.191824969740774949739992027814,-0.78970765991478879308318624868
0.191824969740774949739992027814,0.78970765991478879308318624868
0.20895230272769784137157977356,-0.785531619592992767839253886216
0.20895230272769784137157977356,0.785531619592992767839253886216
0.225965625488740348053896837953,-0.780983233914634613106760938734
0.225965625488740348053896837953,0.780983233914634613106760938734
0.242824837194432088904401161339,-0.776252254695347759868733623279
0.242824837194432088904401161339,0.776252254695347759868733623279
0.259769731644803932018020095652,-0.771433331512710989636648056514
0.259769731644803932018020095652,0.771433331512710989636648056514
0.276898474826490884704876425106,-0.766222870579816399655452250179
0.276898474826490884704876425106,0.766222870579816399655452250179
0.294060791781000533983463727598,-0.760460651006469906393440714976
0.294060791781000533983463727598,0.760460651006469906393440714976
0.311073486776132202900541339225,-0.754110371015456769624583541
0.311073486776132202900541339225,0.754110371015456769624583541
0.327840631032070959673278423568,-0.747296519076517809611975106057
0.327840631032070959673278423568,0.747296519076517809611975106057
0.344326732257972530956562573238,-0.740021223881965325599176845969
0.344326732257972530956562573238,0.740021223881965325599176845969
0.360512647317661765587562602224,-0.732411341696845693329591379244
0.360512647317661765587562602224,0.732411341696845693329591379244
0.376535652992085969458298118857,-0.724486263533983645896275429885
0.376535652992085969458298118857,0.724486263533983645896275429885
0.392291724387652999898471783185,-0.716262089072121199272678993626
0.392291724387652999898471783185,0.716262089072121199272678993626
0.407908949103115085841202778913,-0.707901960105882850539006561871
0.407908949103115085841202778913,0.707901960105882850539006561871
0.423542395239426268902139429198,-0.69925253120226704612733214585
0.423542395239426268902139429198,0.69925253120226704612733214585
0.438991888105739200662419671913,-0.69032349412192963439737477267
0.438991888105739200662419671913,0.69032349412192963439737477267
0.454371602224759564668943813282,-0.681265380333288034422416503642
0.454371602224759564668943813282,0.681265380333288034422416503642
0.469908423033169532522515306802,-0.671872467975919279361573506374
0.469908423033169532522515306802,0.671872467975919279361573506374
0.485400589182811558502042481967,-0.661875082937076738167309967982
0.485400589182811558502042481967,0.661875082937076738167309967982
0.500629555538201064301227721635,-0.651239341141495592453347436165
0.500629555538201064301227721635,0.651239341141495592453347436165
0.515490617050616560019098300764,-0.640128374868977740100907744623
0.515490617050616560019098300764,0.640128374868977740100907744623
0.529958797768725154848162705217,-0.628631934096956396437758686718
0.529958797768725154848162705217,0.628631934096956396437758686718
0.544114675106510009658133323912,-0.616910117565138438388861216456
0.544114675106510009658133323912,0.616910117565138438388861216456
0.557926842891729780587359435142,-0.604984875072211469939038487745
0.557926842891729780587359435142,0.604984875072211469939038487745
0.571530706393656700279714193793,-0.592975942343086566118201114866
0.571530706393656700279714193793,0.592975942343086566118201114866
0.584890221698891664969306279948,-0.580732229958306440156995425789
0.584890221698891664969306279948,0.580732229958306440156995425789
0.598127003834868369459408226581,-0.568405537977079451220401241448
0.598127003834868369459408226581,0.568405537977079451220401241448
0.611407136796636038573709773899,-0.555716466377239174366634983815
0.611407136796636038573709773899,0.555716466377239174366634983815
0.624554616265670794168495165999,-0.542741505822339304196658622228
0.624554616265670794168495165999,0.542741505822339304196658622228
0.637783266374746470803052967805,-0.529484366728361240717036752062
0.637783266374746470803052967805,0.529484366728361240717036752062
0.650947018725660631287138249452,-0.515547048359663006096055677048
0.650947018725660631287138249452,0.515547048359663006096055677048
0.663693099095761603909791719519,-0.500896363917614248658757252306
0.663693099095761603909791719519,0.500896363917614248658757252306
0.675913175142303861847524376811,-0.485799082841116088936329320482
0.675913175142303861847524376811,0.485799082841116088936329320482
0.687602919156881206892404959477,-0.470507937083883829633421468514
0.687602919156881206892404959477,0.470507937083883829633421468514
0.698808795401997775959495096184,-0.455109745130022427463618339058
0.698808795401997775959495096184,0.455109745130022427463618339058
0.709719525058018305115407795008,-0.439602470403212997747663507421
0.709719525058018305115407795008,0.439602470403212997747663507421
0.720501905796151374959729501324,-0.424132258947050522932393839359
0.720501905796151374959729501324,0.424132258947050522932393839359
0.731089216948880103353241827635,-0.408570209513938444662814886965
0.731089216948880103353241827635,0.408570209513938444662814886965
0.741861058972919214268260028956,-0.392788549624638456038040705163
0.741861058972919214268260028956,0.392788549624638456038040705163
0.752601935793566245132185722244,-0.376827977040796374081864830494
0.752601935793566245132185722244,0.376827977040796374081864830494
0.763595226853609078430520163753,-0.360220849432350262654398231531
0.763595226853609078430520163753,0.360220849432350262654398231531
0.774472270338608196934605185879,-0.34301904671283754682584748972
0.774472270338608196934605185879,0.34301904671283754682584748972
0.785344667149844907909544615825,-0.324844067702526547604703221163
0.785344667149844907909544615825,0.324844067702526547604703221163
0.795490173469205503654876141329,-0.305667348604969820674599961326
0.795490173469205503654876141329,0.305667348604969820674599961326
0.804726964404459643687595122149,-0.286131265531355564344099777657
0.804726964404459643687595122149,0.286131265531355564344099777657
0.813371731378278517824092452352,-0.266642987837839278130447301364
0.813371731378278517824092452352,0.266642987837839278130447301364
0.821880000398993653280532483576,-0.247424803291291956782878429857
0.821880000398993653280532483576,0.247424803291291956782878429857
0.830516788576501242151507379149,-0.228716617931890640391892826395
0.830516788576501242151507379149,0.228716617931890640391892826395
0.83911260584125431742698747848,-0.210295707858946690842757108357
0.83911260584125431742698747848,0.210295707858946690842757108357
0.84813644264081311425999336722,-0.191067459620223747933837008816
0.84813644264081311425999336722,0.191067459620223747933837008816
0.859110390578583758944267622424,-0.170510177544891014519243827638
0.859110390578583758944267622424,0.170510177544891014519243827638
0.873419677412896517107272841756,-0.14867152325349298227948472188
0.873419677412896517107272841756,0.14867152325349298227948472188
0.892841035281507255720603806139,-0.125156607074966999817450106454
0.892841035281507255720603806139,0.125156607074966999817450106454
0.921907487670742403113489402885,-0.098500043798823340250941010139
0.921907487670742403113489402885,0.098500043798823340250941010139

